MM-Matryoshka: Towards Budget-Elastic Visual Document Retrieval via a 2D Multimodal Matryoshka Training Framework

Multi-vector visual document retrievers achieve strong fine-grained matching by representing each page with multiple vectors from deep Vision-Language Models (VLMs), but this design makes deployment expensive in both storage and computational overhead. Existing efficiency techniques usually optimize only part of this budget, leaving multimodal retrievers without a unified way to trade accuracy for both vector width and encoder depth. Therefore, we propose MM-Matryoshka, a 2D Matryoshka training framework for budget-elastic Visual Document Retrieval (VDR), enabling ColPali-style multi-vector retrieval elastic along both dimension and layer. At inference time, a single retriever can select a 2D selectable budget without training separate models for different budgets. Through comprehensive experiments across multiple representative backbones, we demonstrate that by retaining significantly higher quality than direct truncation baselines while substantially reducing storage and computational overhead, MM-Matryoshka can offer robust budget elasticity for efficient VDR.

==> figure/CaseStudyAppendix/appendix_clean_montages/manifest.json <==
{
  "source_root": "/Users/xianghaowen/Documents/EMNLP2/figure/CaseStudyAppendix",
  "target_height": 420,
  "gap": 8,
  "border_width": 6,
  "trim_threshold": 14,
  "trim_padding": 10,
  "montages": [
    {
      "case": "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51",
      "method": "baseline",
      "source_pages": [
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/baseline/rank01_doc1391.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/baseline/rank02_doc1375.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/baseline/rank03_doc1388.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/baseline/rank04_doc1390.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/baseline/rank05_doc1392.png"
      ],
      "gold_ranks": [],
      "output": "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/baseline/top5_montage.png",
      "pixel_size": [
        3763,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51",
      "method": "ours_little",
      "source_pages": [
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/ours_little/rank01_doc1374_GOLD.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/ours_little/rank02_doc1349.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/ours_little/rank03_doc1376.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/ours_little/rank04_doc1367_GOLD.png",
        "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/ours_little/rank05_doc1351_GOLD.png"
      ],
      "gold_ranks": [
        1,
        4,
        5
      ],
      "output": "high_compression_beats_colpali_02_vidore__esg_reports_human_labeled_v2_q51/ours_little/top5_montage.png",
      "pixel_size": [
        4484,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32",
      "method": "baseline",
      "source_pages": [
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/baseline/rank01_doc914.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/baseline/rank02_doc892.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/baseline/rank03_doc928_GOLD.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/baseline/rank04_doc896.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/baseline/rank05_doc1463.png"
      ],
      "gold_ranks": [
        3
      ],
      "output": "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/baseline/top5_montage.png",
      "pixel_size": [
        3737,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32",
      "method": "ours_little",
      "source_pages": [
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/ours_little/rank01_doc928_GOLD.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/ours_little/rank02_doc907.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/ours_little/rank03_doc895.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/ours_little/rank04_doc904.png",
        "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/ours_little/rank05_doc896.png"
      ],
      "gold_ranks": [
        1
      ],
      "output": "high_compression_beats_colpali_03_vidore__esg_reports_human_labeled_v2_q32/ours_little/top5_montage.png",
      "pixel_size": [
        3857,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31",
      "method": "baseline",
      "source_pages": [
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/baseline/rank01_doc1360.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/baseline/rank02_doc1356.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/baseline/rank03_doc1355.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/baseline/rank04_doc1354_GOLD.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/baseline/rank05_doc1340.png"
      ],
      "gold_ranks": [
        4
      ],
      "output": "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/baseline/top5_montage.png",
      "pixel_size": [
        3542,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31",
      "method": "ours_little",
      "source_pages": [
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/ours_little/rank01_doc1354_GOLD.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/ours_little/rank02_doc1351.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/ours_little/rank03_doc1355.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/ours_little/rank04_doc1362.png",
        "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/ours_little/rank05_doc1343.png"
      ],
      "gold_ranks": [
        1
      ],
      "output": "high_compression_beats_colpali_04_vidore__esg_reports_human_labeled_v2_q31/ours_little/top5_montage.png",
      "pixel_size": [
        3531,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35",
      "method": "baseline",
      "source_pages": [
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/baseline/rank01_doc412.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/baseline/rank02_doc429.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/baseline/rank03_doc427.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/baseline/rank04_doc409.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/baseline/rank05_doc420.png"
      ],
      "gold_ranks": [],
      "output": "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/baseline/top5_montage.png",
      "pixel_size": [
        2833,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35",
      "method": "ours_little",
      "source_pages": [
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/ours_little/rank01_doc435_GOLD.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/ours_little/rank02_doc424.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/ours_little/rank03_doc429.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/ours_little/rank04_doc1134.png",
        "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/ours_little/rank05_doc442.png"
      ],
      "gold_ranks": [
        1
      ],
      "output": "high_compression_beats_colpali_05_vidore__esg_reports_human_labeled_v2_q35/ours_little/top5_montage.png",
      "pixel_size": [
        3192,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0",
      "method": "baseline",
      "source_pages": [
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/baseline/rank01_doc757.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/baseline/rank02_doc739.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/baseline/rank03_doc758.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/baseline/rank04_doc753.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/baseline/rank05_doc735.png"
      ],
      "gold_ranks": [],
      "output": "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/baseline/top5_montage.png",
      "pixel_size": [
        3409,
        420
      ]
    },
    {
      "case": "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0",
      "method": "ours_little",
      "source_pages": [
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/ours_little/rank01_doc752_GOLD.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/ours_little/rank02_doc741.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/ours_little/rank03_doc753.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/ours_little/rank04_doc728.png",
        "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/ours_little/rank05_doc744.png"
      ],
      "gold_ranks": [
        1
      ],
      "output": "high_compression_beats_colpali_06_vidore__esg_reports_human_labeled_v2_q0/ours_little/top5_montage.png",
      "pixel_size": [
        3436,
        420
      ]
    }
  ]
}

